Nonlinear Sparse Bayesian Learning Methods with Application to Massive MIMO Channel Estimation with Hardware Impairments

Accurate channel estimation is critical for realizing the performance gains of massive multiple-input multiple-output (MIMO) systems. Traditional approaches to channel estimation typically assume ideal receiver hardware and linear signal models. However, practical receivers suffer from impairments such as nonlinearities in the low-noise amplifiers and quantization errors, which invalidate standard model assumptions and degrade the estimation accuracy. In this work, we propose a nonlinear channel estimation framework that models the distortion function arising from hardware impairments using Gaussian process (GP) regression while leveraging the inherent sparsity of massive MIMO channels. First, we form a GP-based surrogate of the distortion function, employing pseudo-inputs to reduce the computational complexity. Then, we integrate the GP-based surrogate of the distortion function into newly developed enhanced sparse Bayesian learning (SBL) methods, enabling distortion-aware sparse channel estimation. Specifically, we propose two nonlinear SBL methods based on distinct optimization objectives, each offering a different trade-off between estimation accuracy and computational complexity. Numerical results demonstrate significant gains over the Bussgang linear minimum mean squared error estimator and linear SBL, particularly under strong distortion and at high signal-to-noise ratio.

==> figures_new/files_txt_new/MSE_D_new.txt <==
Var1,NMSEs_E_SBL_GP,NMSEs_M_E_SBL_GP
1,0.00835718708089553,0.00856335304025561
5,0.00813830737303942,0.00851459984015673
10,0.00760207420238294,0.00752835740125738
15,0.00739175267308019,0.00720859191147611
20,0.00660055998130701,0.00717279240395874
25,0.00601751991373021,0.00657032291567884
30,0.00557023807417136,0.00618567065871321
35,0.00545527578063775,0.00586753831501119
40,0.00539524449117016,0.00560175827087369
45,0.00510279929381795,0.00522590693703387
50,0.00500712743506301,0.00517798050912097
55,0.00497147433960345,0.00505729388038162
60,0.00491456380707677,0.00508832619397435
65,0.00485175207490101,0.00506181487231515
70,0.00473213873337954,0.00503715772612486
75,0.00470373689953703,0.00502025911165401
80,0.00467106290371157,0.00497930491936859
85,0.00469893804728054,0.00501488527620677
90,0.00466856974025723,0.00498138336278498
95,0.00462318380596116,0.00495077221142128
100,0.00464550613251049,0.00498284041241277
105,0.00464396215137094,0.00498353518755175
110,0.00464335541322362,0.00499218642082997
115,0.00465395130484831,0.0050167011260055
120,0.00465288176562171,0.00500024883484002
125,0.00465927220636513,0.0050107212215662
130,0.00465042511734646,0.0049910965122981
135,0.00463769551925361,0.00499125459545758
140,0.00460816372104455,0.00495830111484975
145,0.00465829470381141,0.00501994618412573
150,0.00464109704853036,0.00498895142029505


==> figures_new/files_txt_new/MSE_L_new.txt <==
Var1,NMSEs_E_SBL_GP,NMSEs_M_E_SBL_GP,NMSEs_E_SBL,NMSEs_M_E_SBL,NMSEs_LMMSE,NMSEs_BLMMSE
1,0.00386151181237074,0.00409999399271328,0.00595798081567045,0.00605101765820291,0.00788439968111925,0.00928482221800368
2,0.00430465571186505,0.00461960867204471,0.00759724486304913,0.00766433523700107,0.0096886365909595,0.00903815536480397
3,0.00465931266429834,0.00500006459536962,0.00815155976871029,0.0081842991868034,0.0103681458404753,0.00904232293111272
4,0.00487149435339961,0.00522695785062388,0.00855768445087597,0.00858131659566425,0.0107612497734372,0.00904081273614429
5,0.00501075690018479,0.0053383470090339,0.00895612104260363,0.00896200485993177,0.0111768219922669,0.00914576289639808
6,0.0051399547685869,0.00548963409126736,0.00908777945418842,0.00911098211747594,0.0111854311709758,0.0090433315737173
7,0.00524708667281084,0.00559455363731831,0.00934870158159174,0.0093755008392036,0.0113799091971014,0.00910038121184334
8,0.00535143200308085,0.00570275490614586,0.00954178972612135,0.00957939211442135,0.0114861503988504,0.00908798713423312
9,0.00535940804041456,0.0057066626267042,0.00960276465956122,0.00964153861254454,0.0114965782442596,0.00901324882428162
10,0.00547173273970839,0.00580412125005387,0.00987250250321813,0.00991247568000108,0.0117149089402519,0.00913374264072627


==> figures_new/files_txt_new/MSE_M_new.txt <==
Var1,NMSEs_E_SBL_GP,NMSEs_M_E_SBL_GP,NMSEs_E_SBL,NMSEs_M_E_SBL,NMSEs_LMMSE,NMSEs_BLMMSE
16,0.00617900430271402,0.00674898390541784,0.00994365384918638,0.0101909557287581,0.010253050358966,0.0103094092635438
32,0.00574842913402244,0.00633286887139548,0.00951225281064399,0.0097425505486317,0.010424310249975,0.00971231443854049
48,0.00546273017663043,0.00603882237512153,0.00906059998646378,0.00926534624979831,0.0102966156837065,0.00938672109227628
64,0.0052229435123736,0.00574567549384665,0.00873550492827781,0.00889440876501612,0.0102838713389356,0.00919273052038625
80,0.00503675110358745,0.00551111736719031,0.00850817863806151,0.00863317916553933,0.0102683143489994,0.00907322372728959
96,0.00488288225815631,0.00531090344383847,0.00836618523532525,0.00845450587640516,0.0103010947008152,0.00900771303893998
112,0.00481062344729435,0.00520349383505527,0.00826375997089781,0.00833064525062218,0.0103297276352532,0.00906839570961893
128,0.00463268160645384,0.00496776320750359,0.00814265578868799,0.0081701350028161,0.0103638555505313,0.00899170403252356
144,0.00456628095905762,0.00486748981219716,0.00815994289983064,0.00816953215096146,0.0104739194726571,0.00913266793568619
160,0.00443441606173292,0.00470066971890628,0.00793382848589681,0.00791972339816857,0.0103475197677035,0.00893826077110134
176,0.00435991988878231,0.00459681280632503,0.00777110501099378,0.0077408583976794,0.0102562684207223,0.0088630036492832
192,0.00430353429133538,0.00450496583629865,0.00798336651176214,0.00793287246022373,0.0105441689379513,0.00910887792264111
208,0.00422325791569892,0.00441236343956552,0.00762246445543133,0.00756338891468477,0.0102229788100813,0.00882507633976638
224,0.00417388152272906,0.00432136873609852,0.00774593743029982,0.00766549880465027,0.010428282036446,0.00895380291156471
240,0.00413831431721337,0.00427192561770789,0.00767125209083315,0.00758467872033361,0.0103890609953087,0.00892497358005494
256,0.0040608514243504,0.0041665264882613,0.00761665515264031,0.00751279028877616,0.0103889991305768,0.00891656702640466


==> figures_new/files_txt_new/MSE_N_new.txt <==
Var1,NMSEs_E_SBL_GP,NMSEs_M_E_SBL_GP,NMSEs_E_SBL,NMSEs_M_E_SBL,NMSEs_LMMSE,NMSEs_BLMMSE
5,0.0140061600012705,0.0161501430296339,0.0158939450629987,0.0174895497239195,0.0263660671785474,0.0207141759884544
9,0.00828884814097546,0.00963032158045098,0.0105738290948793,0.0112005826034583,0.0153794762277976,0.0127475524796173
13,0.00629356318002101,0.00699171937466599,0.0093174662576057,0.00951987287821248,0.0126059383866377,0.0107358226808719
17,0.00504650512104854,0.0054757231164258,0.00835677702096291,0.00842263735644519,0.0108268020260148,0.00933930665673688
21,0.0042816643700935,0.00456146561191417,0.00786750040296465,0.00787284241151065,0.00985460281418636,0.00856420976272784
25,0.00368584501836449,0.0038642784296535,0.00760281118121929,0.00758112070255447,0.00929226771043614,0.00820155402435921
29,0.00327371548791416,0.00339732599956915,0.00738889344222844,0.00736384657723829,0.00885795859317295,0.00794460099306889
33,0.002912855113158,0.00300483218656154,0.0070890349043766,0.00705626467778347,0.0083705644167494,0.00751986782776658
37,0.00263951019430533,0.00270748010009993,0.00697964857367333,0.00694134134112392,0.00812034034612589,0.00731754646310583
41,0.00239981921523577,0.00244990845344728,0.00697274496941827,0.00693632259394508,0.00799589235614985,0.00731216845032759
45,0.00220442362991162,0.00224153663759353,0.00679945920337923,0.00676302084047347,0.00773991886584554,0.00707626333425287
49,0.00204072689486202,0.00206653067580191,0.00672522282402497,0.00669015567144379,0.00759089816641063,0.00690746566746384
53,0.0018910246649757,0.00191306406323565,0.00665936568332836,0.00662722405733075,0.00745590266410727,0.00680813805246726
57,0.00177365342935082,0.001792911725468,0.00647431888733991,0.00644468213233631,0.00721142756007612,0.00664740686956793
61,0.00166723626060411,0.0016813581683673,0.00658172579994425,0.00655250522936694,0.00728440020547714,0.00674734222702682
65,0.00155576381710125,0.00156919912711601,0.00653488198574632,0.00650809940940235,0.00719810654455796,0.00666077631118242
69,0.0014612525110424,0.00147543173396843,0.00651221931679174,0.00648891739419196,0.00714401549252216,0.00661286508804187
73,0.00139361667379853,0.00140828319740831,0.00652433038910385,0.0065067270755535,0.00712236444628797,0.00661339238937944
77,0.00132713517677621,0.00133801513799699,0.0063048812065972,0.00628991380357184,0.00687533772911411,0.00641436193312984
81,0.00125465071844519,0.00126637458644109,0.00631431344489101,0.00630024041619618,0.00685161043622065,0.00638523782882839
85,0.00119971967488527,0.00121085870909155,0.00637805855972692,0.00636219341435935,0.00689336805476341,0.0064637568712933
89,0.00113782338507008,0.00115296217190917,0.00638766038441099,0.00637084966851398,0.0068809920049971,0.00638943515415303
93,0.00110421582643176,0.00111524695245316,0.00626482660422334,0.00624846853880445,0.00673326177103445,0.00634147552889772
97,0.00104662581434241,0.00105787219534977,0.00638728210696718,0.0063713305585552,0.00684415560297202,0.00641858578717802
101,0.001015145546844,0.00102284335281001,0.00626960777008208,0.00625472029333469,0.00670622572861612,0.0063193742511794


==> figures_new/files_txt_new/MSE_SNR_1bit_new_1.txt <==
Var1,NMSEs_E_SBL_GP,NMSEs_M_E_SBL_GP,NMSEs_NML,NMSEs_BLMMSE
-20,1.35416295474768,1.17455925607681,1.38949458968639,0.895686311870813
-15,0.865418580025434,0.584977144666016,1.02594921010733,0.732784111887217
-10,0.369521503597498,0.195285392928869,0.627564115986228,0.474142723083496
-5,0.123787437373772,0.104365381620824,0.343785424627364,0.265759040080011
0,0.070507208975032,0.0821356805060059,0.210871939465404,0.17788929694891
5,0.0568551581371576,0.0729109149109572,0.155675760928541,0.156108001597226
10,0.0525357461497188,0.0697631196314469,0.132095071960241,0.149563523028046
15,0.0513160815946758,0.0686628992101178,0.125581680990756,0.149499920643866
20,0.0512351717986166,0.0690017047701404,0.122877892173827,0.1474691134803


==> figures_new/files_txt_new/MSE_SNR_HB_new_1.txt <==
Var1,NMSEs_E_SBL_GP,NMSEs_M_E_SBL_GP,NMSEs_E_SBL,NMSEs_M_E_SBL
-10,0.132826774118468,0.14522727316618,0.132502520477399,0.145873890865594
-5,0.0694639666303992,0.0783791395239532,0.0678803785229102,0.0769661030527204
0,0.0311008362947032,0.0415287663014606,0.0331695913076401,0.0399165289578959
5,0.0153162861783057,0.016552986922441,0.0168765883836895,0.0198378795497119
10,0.00888370809378102,0.00871631490229629,0.010545590800466,0.0108433115065563
15,0.0060640785045689,0.00556695931160357,0.00841025433863979,0.00839283984096255
20,0.00429064020968508,0.00410747944944887,0.00788988098874688,0.00788293388416059
25,0.0037994715347304,0.00373073606248363,0.00760539292945759,0.0076043662300799
30,0.00364619912163471,0.00361844877435942,0.00741020552313421,0.00741008489980595


==> figures_new/files_txt_new/MSE_SNR_new.txt <==
Var1,NMSEs_E_SBL_GP,NMSEs_M_E_SBL_GP,NMSEs_E_SBL,NMSEs_M_E_SBL,NMSEs_LMMSE,NMSEs_BLMMSE
-10,0.142023389466107,0.136792704086751,0.134249547762796,0.146217297343537,0.477128773286939,0.349689169541001
-5,0.0681107739657164,0.0715696555972099,0.0685382651109248,0.0771021622959524,0.199292916350067,0.147415354017168
0,0.032745108502917,0.0374986567152664,0.0332570550786331,0.0398574018971995,0.073681945675984,0.0555377305466682
5,0.0162165883304551,0.019147943278309,0.016326514616143,0.019383634195663,0.028313764157705,0.0223047726862133
10,0.00713445993722416,0.00789429616509005,0.00948800627328455,0.00977163150510751,0.0130090864417143,0.0109588047594298
15,0.00237681425863411,0.00241830132069299,0.00699646174779627,0.00695719625044148,0.00811573523026891,0.00733854827063624
20,0.000830720575671876,0.000841607553942595,0.00646950257848948,0.0064579045609571,0.00684125180303818,0.00648994266486261
25,0.000270843755541136,0.000272776422389143,0.00613371729187202,0.00613205508788815,0.00625271567568416,0.00600881091831252
30,9.31731016316917e-05,8.97897778395418e-05,0.00586826531097176,0.00586812085093698,0.00590777292457642,0.00572512430127244


==> figures_new/files_txt_new/MSE_alpha_new.txt <==
Var1,NMSEs_E_SBL_GP,NMSEs_M_E_SBL_GP,NMSEs_E_SBL,NMSEs_M_E_SBL,NMSEs_LMMSE,NMSEs_BLMMSE
0,0.00310368623689283,0.00355974185507512,0.00306147165835137,0.0033261463951203,0.00355046243878314,0.00262331905466272
0.1,0.0033494401575299,0.00381328332080739,0.00353370246523991,0.00378159715165384,0.00423413138010073,0.00325505552720279
0.2,0.00378167182812467,0.00421777111373376,0.00476132909883745,0.0049375755666988,0.00595179634471424,0.00489391372457612
0.3,0.00440819966897834,0.00477273964544293,0.0071278434144333,0.00719482535298448,0.00906130820722319,0.0077859018787276
0.4,0.00504959971422795,0.00529332616960164,0.0108562031832989,0.0107994558808859,0.0137350012273528,0.0120334915020503
0.5,0.00575306326837745,0.00580681810283568,0.0169663177651819,0.0167807508024853,0.0209838641784154,0.0186155001902953
0.6,0.0075548349795863,0.00733077931439038,0.0258158522248268,0.0254948972719721,0.0311145454845391,0.0273844930799678
0.7,0.0122763861620333,0.0113966229789658,0.037690212180838,0.0372342465235852,0.0444056003987789,0.0385718755004927
0.8,0.019981981865596,0.0184094590669265,0.0536175326206721,0.0530253810402937,0.0618615577127785,0.0528150763986632
0.9,0.0359756381101906,0.033742005010834,0.0793177434541285,0.078577631930355,0.0893670996762812,0.0734703536257148
1,0.0549298334536143,0.0522095276750624,0.106393774835393,0.105533042275347,0.118027623127215,0.0953331624176353

